The Persistent Eruption of UGC~2773-OT: Finally, a Decade-Long Extragalactic Eta Carinae Analog

While SN impostors resemble the Great Eruption of eta Car in the sense that their spectra show narrow H lines and they have typical peak absolute magnitudes of -13 to -14 mag, most extragalactic events observed so far are quite different from eta Car in duration. Their bright phases typically last for 100~d or less, rather than persisting for several years. The transient object UGC2773-OT had a similar peak absolute magnitude to other SN impostors, but with a gradual 5-yr prediscovery rise. In the 6 yr since discovery, it has faded very slowly (0.26 mag/yr). Overall, we suggest that its decade-long eruption is so far the best known analog of eta Car's 19th century eruption. We discuss extensive spectroscopy of the ongoing eruption. The spectra show interesting changes in velocity and line shape that we discuss in detail, including an asymmetric Halpha emission line that we show is consistent with the ejection of a bipolar nebula that could be very much like the Homunculus of eta Car. Moreover, changes in the line width, line profile, blue excess emission resembling that of Type IIn supernovae, and the intensity of Halpha suggest the presence of strong circumstellar interaction in the eruption at late times. This supports the hypothesis that the extended plateau of eta Car's eruption may have been powered by shock interaction as well. One interesting difference compared to eta Car, however, is that UGC2773-OT so far does not exhibit the repeated brief spikes in luminosity that have been associated with binary periastron events.

==> abstract.txt <==

The Persistent Eruption of UGC~2773-OT: Finally, a Decade-Long
Extragalactic Eta Carinae Analog

Nathan Smith, Jennifer E. Andrews, Jon C. Mauerhan, WeiKang Zheng,
  Alexei V. Filippenko, Melissa L. Graham, and Peter Milne

While SN impostors resemble the Great Eruption of eta Car in the sense
that their spectra show narrow H lines and they have typical peak
absolute magnitudes of -13 to -14 mag, most extragalactic events
observed so far are quite different from eta Car in duration.  Their
bright phases typically last for 100~d or less, rather than persisting
for several years.  The transient object UGC2773-OT had a similar peak
absolute magnitude to other SN impostors, but with a gradual 5-yr
prediscovery rise.  In the 6 yr since discovery, it has faded very
slowly (0.26 mag/yr).  Overall, we suggest that its decade-long
eruption is so far the best known analog of eta Car's 19th century
eruption.  We discuss extensive spectroscopy of the ongoing eruption.
The spectra show interesting changes in velocity and line shape that
we discuss in detail, including an asymmetric Halpha emission line
that we show is consistent with the ejection of a bipolar nebula that
could be very much like the Homunculus of eta Car.  Moreover, changes
in the line width, line profile, blue excess emission resembling that
of Type IIn supernovae, and the intensity of Halpha suggest the
presence of strong circumstellar interaction in the eruption at late
times.  This supports the hypothesis that the extended plateau of eta
Car's eruption may have been powered by shock interaction as well.
One interesting difference compared to eta Car, however, is that
UGC2773-OT so far does not exhibit the repeated brief spikes in
luminosity that have been associated with binary periastron events.

